Progressive hedging for multi-stage stochastic lot sizing problems with setup carry-over under uncertain demand

We investigate multi-stage demand uncertainty for the multi-item multi-echelon capacitated lot sizing problem with setup carry-over. Considering a multi-stage decision framework helps to quantify the benefits of being able to adapt decisions to newly available information. The drawback is that multi-stage stochastic optimization approaches lead to very challenging formulations. This is because they usually rely on scenario tree representations of the uncertainty, which grow exponentially in the number of decision stages. Thus, even for a moderate number of decision stages it becomes difficult to solve the problem by means of a compact optimization model. To address this issue, we propose a progressive hedging algorithm and we investigate and tune the crucial penalty parameter that influences the conflicting goals of fast convergence and solution quality. While low penalty parameters usually lead to high quality solutions, this comes at the cost of slow convergence. To tackle this problem, we adapt metaheuristic adjustment strategies to guide the algorithm towards a consensus more efficiently. Furthermore, we consider several options to compute the consensus solution. While averaging the subproblem decisions is a common choice, we also apply a majority voting procedure. We test different algorithm configurations and compare the results of progressive hedging to the solutions obtained by solving a compact optimization model on well-known benchmark instances. For several problem instances the progressive hedging algorithm converges to solutions within 1% of the cost of the compact model's solution, while requiring shorter runtimes.

==> templates_C_OR/changelog.txt <==
Change Log
-----------

* elsarticle.dtx

1. global\bibsep=0pt commented out for all models 
   since it produced error for all \jtype options.
   
2. The error "!LaTeX Error: Command \c@author already defined."
   has been resolved by updating elsarticle.dtx.


------------------------------------------------------------------------


==> templates_C_OR/manifest.txt <==
% Copyright 2007-2025 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



